White dwarf-main sequence binaries from LAMOST: the DR1 catalogue

Context. White dwarf-main sequence (WDMS) binaries are used to study several different important open problems in modern astrophysics. Aims. The Sloan Digital Sky Survey (SDSS) identified the largest catalogue of WDMS binaries currently known. However, this sample is seriously affected by selection effects and the population of systems containing cool white dwarfs and early-type companions is under-represented.Here we search for WDMS binaries within the spectroscopic data release 1 of the LAMOST (Large sky Area Multi-Object fiber Spectroscopic Telescope) survey. LAMOST and SDSS follow different target selection algorithms. Hence, LAMOST WDMS binaries may be drawn from a different parent population and thus help in overcoming the selection effects incorporated by SDSS on the current observed population. Methods. We develop a fast and efficient routine based on the wavelet transform to identify LAMOST WDMS binaries containing a DA white dwarf and a M dwarf companion, and apply a decomposition/fitting routine to their LAMOST spectra to estimate their distances and measure their stellar parameters, namely the white dwarf effective temperatures, surface gravities and masses, and the secondary star spectral types. Results. We identify 121 LAMOST WDMS binaries, 80 of which are new discoveries, and estimate the sample to be \sim90 per cent complete. The LAMOST and SDSS WDMS binaries are found to be statistically different. However, this result is not due to the different target selection criteria of both surveys, but likely a simple consequence of the different observing conditions. Thus, the LAMOST population is found at considerably shorter distances (\sim50-450 pc) and is dominated by systems containing early-type companions and hot white dwarfs. (abridged)

==> table1.dat <==
J002237.90+334322.1  5.48 56255            VB007N33V1 03 085     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J002952.22+434205.8 37.36 56266           M31007N41B2 11 196 34926  1011 8.29 0.187 0.83 0.111  245  34  2 0
J004232.56+415403.0  8.75 55886  M31_004437N404045_M2 15 202 15071   702 7.08 0.164 0.26 0.037  238  27  6 0
J004432.63+402635.2 11.25 55886  M31_004437N404045_M2 04 127     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J004545.96+415029.9  4.57 55863         M31_011N40_B1 15 128     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J005221.55+440335.4 19.69 56206           M31016N43B2 14 119     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J005221.55+440335.4 15.87 56207           M31011N44B1 08 149 22292  3046 8.23 0.483 0.77 0.294  225  74  2 0
J005601.44+400718.4 28.14 55886  M31_004437N404045_M2 06 151     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J005636.91+383332.6 16.69 55914          M31_01h38_F1 03 098     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J005853.40+064849.3 59.70 56240      EG010249N073002F 03 027 11565   247 7.55 0.255 0.38 0.115  229  35  1 0
J011447.51+254229.6 16.66 56267    EG011927N271550M01 02 241 35740   628 7.81 0.123 0.57 0.058  140  12  1 0
J014141.83+311852.9 25.44 55918         M31_025N30_M1 15 033     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J025301.60-013006.8  9.52 55859                 F5907 10 043 24726  1453 7.61 0.212 0.45 0.092  377  53  4 0
J025306.36+001329.6 17.86 55859                 F5907 14 137 23886  2267 7.84 0.319 0.55 0.177  427  85  1 0
J030944.99+285507.5 10.77 55899         GAC_045N28_B1 13 172     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J031648.88+234947.1 18.03 56225           GAC051N24M1 10 045     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J032750.32+222618.9  7.81 56225           GAC051N24M1 07 166 20331  2226 7.84 0.387 0.54 0.222  371  87  3 0
J033225.27+074718.0 29.71 56207    EG034015N073506B03 14 189     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J034953.33+331656.5 13.99 56251           GAC058N31F1 11 010     0     0 0.00 0.000 0.00 0.000    0   0  5 0
J041642.32+321119.8 67.17 56267           GAC065N31M1 03 208  8094    74 8.09 0.150 0.65 0.096   84   8  3 0
J041653.27+262418.8 12.93 56332           GAC062N26B1 08 076 15071   715 7.64 0.171 0.43 0.080  184  19  5 0
J051540.81+354208.6 18.75 56306           GAC080N33M1 16 070 17912  1673 8.28 0.398 0.79 0.246  230  64  2 0
J052520.27+285256.2 20.15 55918         GAC_082N29_M1 03 200     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J052922.61+375448.6  5.86 55977         GAC_080N37_V2 13 218     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J053051.47+381059.5 18.45 55976         GAC_084N40_V4 02 221 32222  1075 7.92 0.248 0.61 0.138  118  20  2 0
J054105.04+280640.2  7.14 55892         GAC_082N27_M1 14 113     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J054654.65+565200.6 19.73 56317           GAC083N57V3 06 148     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J060518.87+350702.3 26.77 56213           GAC090N33B1 12 043     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J063330.49+612326.7 20.51 56321           GAC099N59V2 11 096 13127   514 7.65 0.189 0.43 0.091   62   7  3 0
J063610.52+285816.7 16.89 55895         GAC_096N28_M1 15 066     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J063753.51+321752.6 10.45 56246           GAC098N33F1 08 015 20804  1046 7.86 0.184 0.55 0.101  401  47  6 0
J064156.65+422333.4 14.67 55996         GAC_099N42_V2 04 227 32222  1880 8.25 0.353 0.80 0.209   93  24  3 0
J070230.85+264225.3 38.62 55890         GAC_106N28_M1 02 235     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J070323.42+304421.6  4.88 55923         GAC_105N29_M1 09 052     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J070525.58+270741.9 13.90 55890         GAC_106N28_M1 05 038 31853   483 8.01 0.119 0.66 0.067  406  34  3 0
J070525.58+270741.9  6.95 55974         GAC_106N28_F1 05 038 33740  1572 7.88 0.316 0.60 0.174  452  94 -1 0
J072231.23+295138.1 10.54 56332           GAC109N31M1 07 212     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J073128.30+264353.8 12.25 55921         GAC_113N28_M1 01 044 21289  2283 8.22 0.415 0.76 0.256  332  94  4 0
J075239.81+253549.9 13.83 55919         GAC_118N28_M1 01 204 16525   538 8.04 0.122 0.64 0.074 1137  92  3 0
J075721.08+323054.3 37.98 56246           GAC121N33B1 10 217 18120   220 7.97 0.042 0.60 0.024  143   4  2 0
J075919.43+321948.1 47.08 56246           GAC121N33B1 03 027 14393   141 7.54 0.042 0.39 0.016  106   3  4 0
J080532.37+195718.5  9.08 55916              F5591604 04 017 20331   920 7.68 0.170 0.46 0.080  317  34  3 0
J080846.60+182558.1  8.16 55916              F5591604 05 006     0     0 0.00 0.000 0.00 0.000    0   0  1 0
J081406.15+521715.6 11.01 56301    HD081044N520834M01 04 067 49335  3965 7.54 0.301 0.51 0.112 1017 223  2 0
J081654.35+354230.6  5.19 56298    HD082137N335612F01 16 062     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J081934.63+024802.7 29.73 55921              F5592103 08 044     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J081959.21+060424.2  2.14 55892                 F9205 06 053     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J082022.02+431411.0  2.59 56295    HD081449N430205B01 09 227     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J083056.11+315941.9 48.01 56355    HD084033N331638F01 02 156 27743   221 7.76 0.033 0.52 0.015  230   5  2 0
J084006.40+143025.9 15.01 55977              F5597707 01 145 30419   952 8.19 0.241 0.76 0.147  358  62  3 0
J091012.25+260009.3 14.88 55877                 B7708 02 041 19193  3098 7.33 0.586 0.34 0.235  336 115  3 0
J091400.20+300214.1 13.92 55954              B5595403 09 149     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J091508.22+415559.5  5.12 56265    HD090427N432630M01 07 094     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J091942.96+303824.7  9.80 55903                B90305 08 173     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J092047.95+284523.8  5.93 55877                 B7708 09 086     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J092451.63-001736.4  7.63 56254    HD092603S011405M01 15 005     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J092452.40+002448.9  7.02 56254    HD092603S011405M01 11 092     0     0 0.00 0.000 0.00 0.000    0   0  5 0
J092951.92+121949.9  8.12 55920              F5592004 03 228 10189   527 8.52 0.803 0.93 0.382  196 103  4 0
J093011.64+095319.5 12.50 56394    HD093845N104639M01 10 099  9619   235 7.53 0.551 0.37 0.283  193  56  3 0
J094700.62+181954.5 25.19 56393    HD094551N184100M01 04 082     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J094912.76+192753.7 37.76 56393    HD094551N184100M01 09 038 14728  6032 8.83 1.048 1.12 0.357   89  64  3 0
J095245.73+182102.9 81.99 56393    HD094551N184100M01 06 092 30071    22 7.95 0.045 0.62 0.024  179   6  2 0
J095824.31-020024.4 97.76 56389    HD095639S002741F01 01 129     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J095824.31-020024.4 78.12 56389    HD095639S002741M01 01 129     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J101442.27+272348.5 17.27 55903                B90306 04 075     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J101500.33+304056.6 19.74 55954              B5595404 11 016 13127  1037 7.90 0.351 0.55 0.213  175  37  2 0
J101616.82+310506.5 21.70 55907                B90705 03 065 17304  1067 8.17 0.226 0.72 0.144  141  22  2 0
J101616.82+310506.5 16.35 55959              B5595903 03 105 14560  1384 8.12 0.273 0.68 0.174  126  23  2 0
J101616.82+310506.5 19.15 55960              B5596003 03 105 15422  1047 8.53 0.235 0.95 0.138  103  19  2 0
J101616.82+310506.5 25.06 55978              B5597802 04 016 13279  1278 7.80 0.372 0.50 0.214  167  36  2 0
J101647.20-010907.2 15.37 56365    HD101607S013552F01 04 224 22037   775 8.17 0.134 0.73 0.083  211  20  5 0
J101732.00-020527.7 27.88 56365    HD101607S013552F01 04 076     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J103355.80+373633.5 10.05 55930              F5593001 01 141     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J103514.80+390717.7 10.59 55930              F5593001 04 124 18756  1059 7.95 0.201 0.59 0.118  383  49  2 0
J103625.25+460830.8 23.18 56317    HD104520N453358B01 14 156 32222   407 8.14 0.092 0.73 0.055   50   3  3 0
J104012.99+252559.9 10.45 56334    HD104049N254200F01 04 186  9619   194 8.52 0.301 0.93 0.178   87  20  5 0
J104521.52+482823.3  5.28 55915              F5591506 10 154 19868  2104 8.77 0.472 1.09 0.201  218  78  3 0
J105227.72+100337.6 38.06 56392    HD104915N103242M01 08 022 20804   309 7.91 0.053 0.58 0.029  116   4  4 0
J105405.22+283917.2  5.94 55907                B90706 10 024     0     0 0.00 0.000 0.00 0.000    0   0  6 0
J105405.22+283917.2 18.71 55931              B5593104 16 214 14065   921 8.09 0.265 0.66 0.169  181  32  5 0
J105421.88+512254.1 10.86 55915              F5591506 11 205 28718  1407 8.51 0.283 0.95 0.160  226  50  3 0
J105959.47+004407.5  9.22 55921              F5592105 07 081     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J110827.45+303031.2 10.70 55932              B5593204 01 045     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J111035.16+280733.2 10.21 55918              B5591804 10 012     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J111035.16+280733.2 18.49 55931              B5593104 13 180 14393  1733 8.43 0.489 0.88 0.281  120  42  2 0
J112512.36+290545.4  2.98 56018              B5601803 02 195     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J112636.77+145829.8 23.03 56338    HD112941N152447F01 03 023     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J113102.81+522645.3 10.50 55976              F5597612 01 079     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J114732.25+593921.9 27.66 55931              F5593101 11 001 19416   484 8.42 0.101 0.88 0.063  131  10  4 0
J114732.48+591735.1 21.44 55931              F5593101 11 092 14393  1261 8.19 0.351 0.73 0.224  299  71  2 0
J115026.28+302359.4  5.03 55953              B5595304 11 120     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J115345.55+282324.5  7.04 55922              B5592206 09 236     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J120537.15+525714.9 27.63 56343    HD120534N515552M01 15 140     0     0 0.00 0.000 0.00 0.000    0   0  2 0
J122037.01+492334.0  9.48 55923              F5592306 03 077 32595  2662 7.76 0.547 0.54 0.296 1078 360  1 0
J122149.09+285628.2  4.94 56304    HD122624N271605F01 16 063 22292  2977 8.39 0.490 0.87 0.281  445 154  5 0
J122206.80+294321.5  9.43 56013              B5601303 09 109     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J122206.80+294321.5  6.86 55919              B5591906 08 020     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J122325.50+281143.5  9.95 56304    HD122624N271605F01 15 086 12681  1326 7.68 0.575 0.44 0.326  459 145  3 0
J122514.92+292523.1  4.81 55919              B5591906 06 014     0     0 0.00 0.000 0.00 0.000    0   0  5 0
J122514.92+292523.1  3.20 55950              B5595005 11 023     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J123236.96+502310.2  7.86 55923              F5592306 09 165 20331  5338 8.02 0.756 0.64 0.456  581 263  2 0
J124054.82+434043.4  8.81 56310    HD124214N455237F01 01 033 16336  1146 7.77 0.257 0.49 0.138  334  51  4 0
J124544.24+541015.2  8.24 55951              F5595106 02 211 24726  2904 8.75 0.356 1.08 0.163  286  81  3 0
J124649.68+274001.0 33.90 55953              B5595305 14 086     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J124744.02+273352.7 17.21 55953              B5595305 15 074     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J124919.22+280459.1 11.10 56396    HD125932N280356F01 14 032 15246  3879 8.75 0.714 1.07 0.282  265 133  4 0
J131208.11+002058.0  5.01 55932              F5593201 16 071     0     0 0.00 0.000 0.00 0.000    0   0  4 0
J131606.91+464359.4 16.86 56394    HD132901N475049F01 10 185 17304   692 8.63 0.134 1.01 0.076  144  16  5 0
J132417.76+280755.8  8.50 55975              B5597505 01 195     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J132830.92+125941.4 15.73 56393    HD133420N140639F01 02 183 23343   621 7.94 0.096 0.60 0.053  271  17  4 0
J132901.26+600204.4  2.61 55960              F5596001 14 187     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J133146.44+183225.2 28.09 56308    HD133001N190343F01 08 170 21785   458 7.92 0.077 0.58 0.042  228  12  3 0
J133613.06+124613.2 13.21 56393    HD133420N140639F01 08 204 15601   770 7.85 0.185 0.53 0.103  291  33  4 0
J133722.73+202854.9 12.34 56308    HD133001N190343F01 12 122 20331  1783 7.74 0.277 0.49 0.144  432  73  5 0
J134721.80+270724.9  5.90 56316    HD135310N283853B02 02 039     0     0 0.00 0.000 0.00 0.000    0   0  1 0
J134721.80+270724.9 14.60 56316    HD135310N283853M02 02 039 21289  2258 7.77 0.414 0.51 0.228  121  30  1 0
J135635.32+084841.7  8.47 56062         VB3_210N09_V2 10 161     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J140035.94+540103.5 12.59 56417    HD135059N531725F01 13 161     0     0 0.00 0.000 0.00 0.000    0   0  5 0
J141625.50+311605.3 20.01 55975              B5597506 16 029 10670   594 8.00 0.629 0.60 0.398  106  40  3 0
J143547.87+373338.5  4.20 56345    HD142816N361149F01 12 022     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J145512.61+381034.2 18.03 56385    HD145553N362548F01 11 088     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J152425.21+504009.7 14.02 56416    HD152628N520309M01 05 098 21535  1434 8.88 0.287 1.15 0.119  129  31  4 0
J153421.88+391550.0 18.99 56424    HD153055N404958M01 07 029 14728  1256 7.20 0.318 0.29 0.092  395  84  3 0
J154846.00+405728.7 22.10 56423    HD155304N411742M01 03 031 12536  1423 7.62 0.419 0.41 0.217  431 101  6 0
J162617.40+384029.9 11.32 55999              B5599908 15 040 14228  2400 8.37 0.685 0.84 0.380   86  39  4 0
J164933.24+141255.0 32.24 56395    HD165204N145827M01 05 073     0     0 0.00 0.000 0.00 0.000    0   0  3 0
J170458.68+543211.5 44.30 56397    HD171635N524704M01 16 207 10189   199 8.33 0.188 0.81 0.121   71  10  2 0
J214225.08+055510.5 12.08 56204    EG214339N073143L02 01 055 12110  1903 7.38 0.795 0.32 0.389  234  96  3 0
J221102.56-002433.5 10.84 55859                 F5902 08 169 15601   920 7.38 0.179 0.34 0.060  389  48  3 0
J223257.13+014115.0 11.08 56220    EG223221N023509F01 05 104     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J223348.10+025012.4 11.08 56220    EG223221N023509F01 04 054 17106  2405 7.48 0.534 0.38 0.249  257  78 -1 0
J223348.10+025012.4  7.94 56220    EG223221N023509B01 04 054     0     0 0.00 0.000 0.00 0.000    0   0 -1 0
J232004.01+270623.7 15.15 55878              B87802_1 15 083 31488   492 8.02 0.107 0.66 0.061  165  13  4 0
J000952.18+320855.5  0.00 56257            VB002N31V2 09 164     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J001746.19+351838.1  0.00 56262            VB002N36V2 07 141     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J001923.28+255335.7  0.00 56256            VB006N25V2 14 137     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J003318.33+324811.4  0.00 56255            VB007N33V2 08 124     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J003546.06+271120.0  0.00 56205    EG004228N273834L05 10 212     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J004051.61+404406.1  0.00 55859                 M5901 03 166     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J012415.31-000040.6  0.00 55920              F5592001 09 084     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J020804.76+421846.8  0.00 56257            VB031N41V2 09 164     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J022846.27+032026.6  0.00 56245      EG023131N032619F 03 180     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J025247.87+002619.1  0.00 55859                 F5907 14 126     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J025311.81+333615.8  0.00 56293            VB043N31V2 11 178     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J031221.03+271156.0  0.00 55899         GAC_045N28_B1 06 120     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J031347.99+331711.8  0.00 56239           GAC049N32M1 15 077     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J031356.42+290245.9  0.00 55907         GAC_045N28_B1 13 199     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J033532.31+065100.6  0.00 55886                 F8606 15 097     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J033738.94+410338.5  0.00 56287            VB053N42V3 07 017     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034155.41+291837.2  0.00 56317            VB055N28V2 04 206     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034440.88+294909.8  0.00 56317            VB055N28V1 09 072     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034454.11+242646.3  0.00 56305           GAC054N25M1 07 147     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034505.05+242517.0  0.00 56305           GAC054N25M1 07 080     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034505.31+252911.2  0.00 56295            VB056N24V1 15 027     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034518.74+240321.9  0.00 56213           GAC056N24B1 04 119     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034520.61+294657.3  0.00 56317            VB055N28V1 09 061     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034545.95+242924.3  0.00 56213           GAC056N24F1 04 072     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034604.31+235540.4  0.00 56213           GAC056N24B1 04 082     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034619.42+260235.7  0.00 56295            VB056N24V1 11 065     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034658.27+240141.0  0.00 56213           GAC056N24F1 04 104     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J034730.16+241248.0  0.00 56213           GAC056N24F1 04 248     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J035938.06+305419.7  0.00 56321            VB058N31V1 06 050     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J041829.56+410207.5  0.00 55961         GAC_064N42_V3 05 140     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J042832.89+415724.0  0.00 55961         GAC_064N42_V3 06 040     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J043052.80+533044.5  0.00 55940         GAC_071N52_V2 14 010     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J043221.78+522114.4  0.00 55940         GAC_071N52_V1 10 017     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J043457.62+284545.7  0.00 55920         GAC_068N28_M1 04 123     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J043825.93+500920.6  0.00 55940         GAC_071N52_V3 02 108     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J044311.57+493001.0  0.00 55960         GAC_071N47_V1 11 001     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J044525.54+451734.2  0.00 55960         GAC_071N47_V2 01 078     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J044624.68+080518.9  0.00 56265            VB069N07V1 13 203     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J045435.77+290444.1  0.00 56270           GAC074N27M1 16 055     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J050008.03+520737.6  0.00 56310           GAC078N51V3 14 104     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J050258.09+284649.5  0.00 56270           GAC074N27M1 09 094     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J050532.99+290538.7  0.00 56270           GAC074N27M1 12 035     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J051409.36+360348.6  0.00 55969         GAC_080N37_V4 02 035     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J051550.54+370428.9  0.00 55977         GAC_080N37_V1 03 046     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J051710.78+313210.0  0.00 56266           GAC080N32V4 05 217     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J051943.86+313757.2  0.00 56306           GAC080N33M1 01 209     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052049.09+320039.8  0.00 56306           GAC080N33M1 01 093     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052141.47+321509.9  0.00 56220           GAC080N32F1 04 076     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052338.21+305423.7  0.00 55951         GAC_080N28_M1 11 184     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052529.17+283705.4  0.00 55859                 F5909 04 114     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052531.33+284549.4  0.00 55859                 F5909 04 120     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052612.50+290011.8  0.00 55951         GAC_080N28_M1 04 245     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052625.11+323913.6  0.00 56266           GAC080N32V4 08 091     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052740.08+305811.1  0.00 56266           GAC080N32V2 07 087     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052740.08+305811.1  0.00 56266           GAC080N32V3 07 087     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J052850.41+311608.3  0.00 56266           GAC080N32V3 07 094     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J053218.28+365645.9  0.00 55977         GAC_080N37_V2 06 161     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J053647.47+231112.9  0.00 56255           GAC083N24B1 08 208     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J053824.02+302826.0  0.00 55918         GAC_082N29_M1 12 214     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055007.40+200508.3  0.00 56309           GAC088N20V1 03 188     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055225.03+154747.0  0.00 56292           GAC089N16V2 03 028     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055300.34+274057.7  0.00 55892         GAC_082N27_M1 04 056     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055301.65+293903.6  0.00 56350           GAC089N28V2 15 233     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055332.17+273806.8  0.00 55950         GAC_089N28_F2 05 209     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055340.66+272941.5  0.00 55892         GAC_082N27_M1 04 228     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055356.75+305236.1  0.00 55876         GAC_089N28_B3 16 142     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055627.60+212114.2  0.00 56309           GAC088N20V3 09 121     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055739.88+205028.7  0.00 56309           GAC088N20V2 09 043     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J055904.65+424700.1  0.00 56344           GAC088N41V3 09 078     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J060104.22+271840.7  0.00 55892         GAC_082N27_M1 06 057     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J060257.06+394942.2  0.00 56344           GAC088N41V2 07 057     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J060257.06+394942.2  0.00 56344           GAC088N41V3 07 057     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J060306.16+300102.9  0.00 56350           GAC089N28V1 12 161     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J060525.50+154324.0  0.00 56292           GAC089N16V1 06 158     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J062459.38+610109.5  0.00 56321           GAC099N59V2 16 082     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J062643.96+255517.3  0.00 56304           GAC094N27M1 07 139     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J063313.70+024005.4  0.00 56296           GAC096N02V2 08 087     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J063329.35+033107.4  0.00 55984         GAC_099N04_V4 02 198     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J063454.18+012352.7  0.00 56296           GAC096N02V4 07 133     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J063759.44+262410.1  0.00 55939         GAC_100N28_B1 02 059     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064259.44+334534.8  0.00 56246           GAC098N33M1 13 128     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064343.07+135908.9  0.00 55961         GAC_100N13_V1 15 193     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064527.94+274910.0  0.00 55998         GAC_102N27_V1 03 224     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064528.07+403638.9  0.00 56376           GAC103N38V2 16 177     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064614.98+585113.5  0.00 56321           GAC099N59V1 06 243     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064614.98+585113.5  0.00 56321           GAC099N59V2 06 243     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064649.42+101155.7  0.00 55968         GAC_101N09_V3 04 215     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064807.08+230420.0  0.00 56287           GAC101N22V1 15 121     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J064938.82+242627.7  0.00 56287           GAC101N22V5 11 030     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J065207.56+525826.8  0.00 56326           GAC101N53V1 08 036     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J065259.65+335029.1  0.00 56245           GAC102N32M1 09 065     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J065330.98+113724.3  0.00 55932         GAC_104N11_V1 03 200     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J065857.18+294338.2  0.00 55920         GAC_106N28_B1 16 224     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J071514.80+264850.2  0.00 56365           GAC106N28V1 07 185     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J071514.80+264850.2  0.00 56365           GAC106N28V3 07 185     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J072352.35+090553.6  0.00 56353           GAC111N10V3 02 057     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J072450.49+052156.0  0.00 55999         GAC_112N06_V2 02 055     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J072705.10+124232.5  0.00 56353           GAC111N10V4 11 193     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J072714.38-012942.5  0.00 56265           GAC111S00V1 05 146     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J073449.29+094954.9  0.00 56353           GAC111N10V1 06 156     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J073511.36+262939.6  0.00 56267           GAC113N26V1 04 148     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J074229.62+274829.6  0.00 55921         GAC_113N28_M1 06 211     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J074543.60+261744.0  0.00 55875         GAC_118N28_B1 02 090     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J074645.72+293653.9  0.00 56293           GAC118N28V2 16 183     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J074735.68+050700.5  0.00 56316           GAC118N03V1 16 064     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J075356.37+233118.8  0.00 56266           GAC117N24M1 08 005     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J075511.37+060921.9  0.00 56338           GAC119N07V1 05 226     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J075723.99+141029.2  0.00 55915              F5591504 02 170     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J075759.00+255245.6  0.00 55875         GAC_118N28_B1 07 231     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J075914.75+284753.2  0.00 55919         GAC_118N28_M1 13 170     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J080114.41+204513.3  0.00 55916              F5591604 14 099     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J080642.23+193527.1  0.00 55916              F5591604 04 196     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J080733.13-025527.8  0.00 56284           GAC122S02V2 04 175     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J080745.65+174507.3  0.00 56283           GAC120N18V1 06 078     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J080837.80+001637.9  0.00 56342           GAC121N02V2 07 152     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J081213.27-042030.2  0.00 56285           GAC122S06V1 11 210     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J081810.12+104140.7  0.00 55918              F5591804 08 180     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J081958.81+232944.6  0.00 56397           GAC125N25V1 01 169     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J082757.87+472328.0  0.00 56018         GAC_129N49_V1 02 222     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J083013.20+313547.7  0.00 56306    HD083217N291909F01 11 159     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J084751.61+283113.5  0.00 56308    HD084531N282643F01 04 238     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J085900.86+493519.8  0.00 56021         VB3_136N49_V1 03 087     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090102.55+290523.3  0.00 55954              B5595403 10 220     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090236.11+312538.6  0.00 55939              B5593903 14 054     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090242.40+280302.2  0.00 55954              B5595403 02 140     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090342.53+271812.9  0.00 55895                 B9505 03 124     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090342.83+272951.4  0.00 55954              B5595403 02 120     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J090812.04+060421.2  0.00 56357    HD090901N073047M01 05 090     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J091158.57+291214.6  0.00 55903                B90305 02 119     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J091506.06+041502.7  0.00 56296            VB140N02V1 16 089     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J091711.71+274652.9  0.00 55959              B5595902 04 029     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J091850.19+331514.7  0.00 55903                B90305 11 114     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J091918.76-024331.6  0.00 56254    HD092603S011405M01 02 087     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J092200.70+181714.1  0.00 55950              F5595003 16 072     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J092813.24+114828.2  0.00 55920              F5592004 10 029     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J095358.88-003022.8  0.00 56389    HD095639S002741M01 04 169     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J095611.84+320951.7  0.00 55916              B5591606 09 050     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J100724.42+260519.6  0.00 55903                B90306 02 183     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J101501.07+185006.3  0.00 56302    HD100908N183150M01 09 136     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J102607.86+443854.2  0.00 55951              F5595104 02 056     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J103225.22+300116.1  0.00 55907                B90705 06 171     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J104320.97+281015.7  0.00 55922              B5592205 09 175     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J105405.25+283916.7  0.00 55998              B5599803 16 214     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J105638.56+260407.3  0.00 55931              B5593104 05 227     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J110305.19+331737.8  0.00 55932              B5593204 14 165     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J110316.36+505303.4  0.00 55919              F5591906 15 235     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J110723.75+103558.7  0.00 56332    HD110713N101244B01 04 036     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J113003.18+293006.4  0.00 56018              B5601803 05 066     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J113023.17+283907.6  0.00 55920              B5592004 02 024     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J113439.24+131639.3  0.00 56338    HD112941N152447M01 07 244     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J120024.56+292310.3  0.00 55961              B5596106 02 085     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J121058.83+285052.7  0.00 55919              B5591906 02 179     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122037.07+492334.2  0.00 56397    HD122233N482110M01 15 022     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122038.73+293901.8  0.00 55940              B5594007 08 167     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122055.11+283650.1  0.00 55919              B5591906 01 144     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122630.88+303853.2  0.00 55919              B5591906 13 203     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122819.43+261955.7  0.00 55966              B5596605 09 017     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122820.20+255305.6  0.00 55950              B5595005 01 138     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J122846.96+254757.7  0.00 55938              B5593806 01 133     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J123642.53+580230.6  0.00 56425    HD124231N565955M01 15 100     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J124554.68+272755.6  0.00 55953              B5595305 14 088     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J125229.50+560652.3  0.00 55952              F5595206 04 170     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J125605.10+554922.6  0.00 55951              F5595106 04 083     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J130910.61+284946.8  0.00 56064              B5606401 15 086     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J131156.69+544455.8  0.00 56346    HD130439N535127B01 09 074     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J132338.99+544606.9  0.00 56413    HD132545N565813M01 01 033     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J132359.34+291410.7  0.00 56018              B5601805 02 154     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J133449.67+310638.3  0.00 56018              B5601805 04 059     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J133616.03+001732.4  0.00 56389    HD134427N004207F01 10 121     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J135635.32+084841.7  0.00 56062         VB3_210N09_V1 10 161     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J141927.30+470657.0  0.00 56362    HD141351N461930F01 09 033     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J144340.21+291555.1  0.00 55998              B5599807 13 193     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J150626.53+275925.2  0.00 56063              B5606303 09 122     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J150824.11+260649.4  0.00 55993              B5599307 04 123     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J151857.38+253539.4  0.00 55993              B5599307 06 103     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J153754.98+500915.9  0.00 56096         VB3_235N52_V2 02 104     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J154248.24+001911.5  0.00 56064         VB3_237S01_V1 16 100     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J163634.25+365037.1  0.00 56078              B5607804 02 224     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J172406.14+562003.0  0.00 56413    HD171108N563933F01 06 093     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J192029.88+400001.2  0.00 56094        kepler05B56094 15 232     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J192337.92+395957.5  0.00 56094      kepler05B56094_2 15 192     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J220519.30+285526.7  0.00 55860                 B6001 02 245     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J222245.29+264523.4  0.00 55874                 B7401 03 088     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J225657.25+015340.7  0.00 56240    EG230517N011825B01 14 112     0     0 0.00 0.000 0.00 0.000    0   0  0 1
J231130.47+261219.9  0.00 55878              B87802_2 14 230     0     0 0.00 0.000 0.00 0.000    0   0  0 1


==> table2.dat <==
J002237.90+334322.1   5.657942  33.722809 19.56946 17.35857 15.98773 14.58548 13.87855 SDSS
J002952.22+434205.8   7.467618  43.701637  0.00000  0.00000  0.00000  0.00000  0.00000    0
J004232.56+415403.0  10.635672  41.900839 17.35107 17.18116 17.43542 17.40031 17.09241 SDSS
J004432.63+402635.2  11.135959  40.443118 19.80099 19.03698 17.96978 16.77581 16.08159 SDSS
J004545.96+415029.9  11.441528  41.841656  0.00000  0.00000  0.00000  0.00000  0.00000    0
J005221.55+440335.4  13.089810  44.059851 17.05241 16.46133 15.62611 14.61915 13.95513 SDSS
J005601.44+400718.4  14.006041  40.121791 18.81834 18.13937 17.23890 16.35369 15.88442 SDSS
J005636.91+383332.6  14.153819  38.559066  0.00000  0.00000  0.00000  0.00000  0.00000    0
J005853.40+064849.3  14.722530   6.813718 17.30582 17.18898 17.46313 17.64501 17.73121 SDSS
J011447.51+254229.6  18.697996  25.708234 16.96521 17.18844 17.49075 17.31450 16.85061 SDSS
J014141.83+311852.9  25.424327  31.314697 19.41176 18.47772 17.56837 16.47296 15.85082 SDSS
J025301.60-013006.8  43.256706  -1.501904 17.28606 17.39136 17.65600 17.62443 17.37629 SDSS
J025306.36+001329.6  43.276500   0.224910 19.36029 18.96534 19.31886 19.83183 20.06283 SDSS
J030944.99+285507.5  47.437481  28.918777  0.00000 17.04000 16.40000 15.35000  0.00000 Xuyi
J031648.88+234947.1  49.203671  23.829765  0.00000 17.83000 16.74000 15.79000  0.00000 Xuyi
J032750.32+222618.9  51.959702  22.438609  0.00000 18.30000 17.66000 16.57000  0.00000 Xuyi
J033225.27+074718.0  53.105325   7.788347 19.82437 17.23140 15.69392 14.79142 14.30949 SDSS
J034953.33+331656.5  57.472213  33.282368  0.00000 18.06000 17.85000 16.80000  0.00000 Xuyi
J041642.32+321119.8  64.176358  32.188837  0.00000 17.80000 16.98000 15.66000  0.00000 Xuyi
J041653.27+262418.8  64.221976  26.405247  0.00000 18.25000 16.45000 15.47000  0.00000 Xuyi
J051540.81+354208.6  78.920082  35.702392  0.00000 18.28000 17.16000 16.37000  0.00000 Xuyi
J052520.27+285256.2  81.334470  28.882283  0.00000 19.20000 17.63000 16.46000  0.00000 Xuyi
J052922.61+375448.6  82.344221  37.913506  0.00000  0.00000  0.00000  0.00000  0.00000    0
J053051.47+381059.5  82.714496  38.183197  0.00000  0.00000  0.00000  0.00000  0.00000    0
J054105.04+280640.2  85.271010  28.111185  0.00000 17.87000 16.73000 15.02000  0.00000 Xuyi
J054654.65+565200.6  86.727723  56.866856  0.00000  0.00000  0.00000  0.00000  0.00000    0
J060518.87+350702.3  91.328634  35.117322  0.00000 16.74000 15.70000 14.76000  0.00000 Xuyi
J063330.49+612326.7  98.377083  61.390770  0.00000  0.00000  0.00000  0.00000  0.00000    0
J063610.52+285816.7  99.043837  28.971331  0.00000  0.00000 17.31000 16.03000  0.00000 Xuyi
J063753.51+321752.6  99.472991  32.297963  0.00000 17.99000 18.21000 17.99000  0.00000 Xuyi
J064156.65+422333.4 100.486080  42.392620  0.00000  0.00000  0.00000  0.00000  0.00000    0
J070230.85+264225.3 105.628570  26.707031  0.00000 19.37000 18.77000 17.65000  0.00000 Xuyi
J070323.42+304421.6 105.847620  30.739357  0.00000 18.21000 17.81000 16.78000  0.00000 Xuyi
J070525.58+270741.9 106.356590  27.128318  0.00000 17.69000 18.00000 17.88000  0.00000 Xuyi
J072231.23+295138.1 110.630150  29.860605  0.00000 17.37000 16.71000 15.76000  0.00000 Xuyi
J073128.30+264353.8 112.867929  26.731625  0.00000 17.75000 17.24000 16.20000  0.00000 Xuyi
J075239.81+253549.9 118.165892  25.597206  0.00000 16.99000 17.28000 17.53000  0.00000 Xuyi
J075721.08+323054.3 119.337860  32.515090  0.00000 16.45000 16.05000 15.27000  0.00000 Xuyi
J075919.43+321948.1 119.830960  32.330052  0.00000 15.91000 15.91000 15.39000  0.00000 Xuyi
J080532.37+195718.5 121.384883  19.955147 17.95822 17.89776 18.25821 18.57475 18.93747 SDSS
J080846.60+182558.1 122.194179  18.432831 18.10209 18.13873 17.93946 17.31430 16.87502 SDSS
J081406.15+521715.6 123.525640  52.287670 17.37445 17.66276 17.96147 17.79483 17.49989 SDSS
J081654.35+354230.6 124.226490  35.708512 18.66116 18.57901 18.60213 18.04396 17.54493 SDSS
J081934.63+024802.7 124.894300   2.800769 17.72043 17.26580 16.55861 15.69070 15.08377 SDSS
J081959.21+060424.2 124.996713   6.073391 19.66860 19.44816 19.47876 18.82349 18.18238 SDSS
J082022.02+431411.0 125.091770  43.236413 15.92784 15.88777 16.07656 15.83936 15.37855 SDSS
J083056.11+315941.9 127.733820  31.994980 19.05845 19.14294 18.95369 18.29116 17.77929 SDSS
J084006.40+143025.9 130.026692  14.507217 18.00702 18.10897 17.98781 17.30602 16.80233 SDSS
J091012.25+260009.3 137.551077  26.002598 18.01943 16.90997 16.07040 15.06351 14.41989 SDSS
J091400.20+300214.1 138.500836  30.037273 19.99936 17.52193 16.05879 15.14288 14.62474 SDSS
J091508.22+415559.5 138.784270  41.933204 22.50953 18.78509 17.42215 16.26342 15.68712 SDSS
J091942.96+303824.7 139.929026  30.640221 19.91664 17.44675 15.95376 14.60685 13.89686 SDSS
J092047.95+284523.8 140.199819  28.756632 20.98811 18.46507 16.94946 15.45653 14.63616 SDSS
J092451.63-001736.4 141.215130  -0.293467 18.80644 18.56272 18.21292 17.42279 16.85094 SDSS
J092452.40+002448.9 141.218341   0.413610 18.16891 18.02626 18.21287 17.86894 17.40865 SDSS
J092951.92+121949.9 142.466353  12.330541 20.38082 19.57028 18.89790 17.89334 17.17262 SDSS
J093011.64+095319.5 142.548520   9.888770 18.55935 17.96579 17.74152 17.07101 16.44478 SDSS
J094700.62+181954.5 146.752590  18.331821 18.24767 17.91558 17.98489 18.54670 22.82697 SDSS
J094912.76+192753.7 147.303194  19.464929 15.85789 15.29980 14.61502 13.48615 12.85926 SDSS
J095245.73+182102.9 148.190570  18.350810 15.39551 15.59885 15.56523 14.63159 14.04437 SDSS
J095824.31-020024.4 149.601326  -2.006801 17.34180 16.43278 15.53722 14.68871 14.14338 SDSS
J101442.27+272348.5 153.676137  27.396826 21.70016 18.11124 16.57334 15.40392 14.78958 SDSS
J101500.33+304056.6 153.751410  30.682396 20.30247 17.31488 15.86600 14.65914 14.05301 SDSS
J101616.82+310506.5 154.070132  31.085171 17.36738 16.77614 16.18441 15.33543 14.79090 SDSS
J101647.20-010907.2 154.196690  -1.152002 17.21973 17.07848 17.24491 16.80917 16.24947 SDSS
J101732.00-020527.7 154.383338  -2.091046 19.43790 17.56082 16.84040 16.59189 16.46716 SDSS
J103355.80+373633.5 158.482533  37.609325 18.82783 18.19201 17.56419 16.72794 16.21504 SDSS
J103514.80+390717.7 158.811700  39.121600 18.42178 18.19006 17.93284 17.31861 16.85788 SDSS
J103625.25+460830.8 159.105217  46.141889 13.91676 14.13001 14.59665 14.46416 13.99682 SDSS
J104012.99+252559.9 160.054140  25.433315 18.65853 18.14658 18.17230 17.87278 17.32108 SDSS
J104521.52+482823.3 161.339708  48.473153 18.75080 18.17460 17.38575 16.51458 16.01457 SDSS
J105227.72+100337.6 163.115500  10.060447 15.72531 15.65232 15.82736 15.24572 14.64729 SDSS
J105405.22+283917.2 163.521783  28.654781 17.83973 17.14333 16.65052 15.49637 14.64324 SDSS
J105421.88+512254.1 163.591179  51.381706 17.25741 16.80506 16.13341 15.27535 14.72273 SDSS
J105959.47+004407.5 164.997798   0.735440 18.59516 18.53315 18.08329 17.39425 16.89970 SDSS
J110827.45+303031.2 167.114396  30.508684 17.83644 17.21186 16.30737 15.63968 15.19247 SDSS
J111035.16+280733.2 167.646525  28.125896 17.80280 17.18057 16.44060 15.55355 15.01612 SDSS
J112512.36+290545.4 171.301525  29.095969 18.83044 18.22700 17.51979 16.48060 15.86972 SDSS
J112636.77+145829.8 171.653217  14.974955 19.09816 18.66708 18.78424 18.50024 18.00751 SDSS
J113102.81+522645.3 172.761723  52.445934 19.64532 18.54425 17.56902 16.59384 16.04207 SDSS
J114732.25+593921.9 176.884396  59.656106 17.12372 16.81273 16.48263 15.52493 14.87869 SDSS
J114732.48+591735.1 176.885358  59.293108  0.00000  0.00000  0.00000  0.00000  0.00000    0
J115026.28+302359.4 177.609525  30.399850 24.63463 18.05996 16.49098 15.14680 14.44814 SDSS
J115345.55+282324.5 178.439802  28.390160 21.04047 18.60341 17.29924 16.15082 15.55891 SDSS
J120537.15+525714.9 181.404814  52.954166 19.51206 16.24440 15.02220 14.18344 12.96956 SDSS
J122037.01+492334.0 185.154221  49.392794 18.72236 18.14473 17.41840 16.80109 16.40091 SDSS
J122149.09+285628.2 185.454550  28.941174 19.46500 18.88697 18.95416 18.58005 18.07413 SDSS
J122206.80+294321.5 185.528325  29.722664 18.24330 17.74005 17.25332 16.21758 15.56776 SDSS
J122325.50+281143.5 185.856250  28.195437 19.02249 18.69275 18.38522 17.51507 16.83381 SDSS
J122514.92+292523.1 186.312171  29.423103 18.06433 17.72664 17.28671 16.25158 15.57720 SDSS
J123236.96+502310.2 188.154035  50.386168 19.54588 18.85900 18.10010 17.22788 16.69926 SDSS
J124054.82+434043.4 190.228420  43.678745 18.10228 17.80460 17.87743 17.24630 16.67641 SDSS
J124544.24+541015.2 191.434355  54.170911 18.83124 18.64369 18.34371 17.41979 16.76337 SDSS
J124649.68+274001.0 191.707010  27.666945 21.13820 18.74282 17.34515 15.77493 14.96445 SDSS
J124744.02+273352.7 191.933449  27.564663 17.66420 16.46653 15.41881 14.37485 13.76294 SDSS
J124919.22+280459.1 192.330120  28.083085 20.08152 19.45171 18.98045 17.97118 17.30408 SDSS
J131208.11+002058.0 198.033808   0.349458 18.78426 18.47121 18.33853 17.56268 16.89945 SDSS
J131606.91+464359.4 199.028816  46.733191 17.76632 17.36909 17.08731 15.99092 15.26543 SDSS
J132417.76+280755.8 201.074021  28.132174 17.47219 17.08001 16.74332 15.66818 14.96349 SDSS
J132830.92+125941.4 202.128870  12.994836 17.73289 17.71477 17.86172 17.62553 17.27644 SDSS
J132901.26+600204.4 202.255289  60.034565 22.06283 19.67535 18.03397 16.87766 16.27888 SDSS
J133146.44+183225.2 202.943530  18.540340 16.96316 16.92041 17.26921 17.64670 17.40383 SDSS
J133613.06+124613.2 204.054440  12.770348 18.87954 18.49324 18.48026 17.95416 17.31136 SDSS
J133722.73+202854.9 204.344740  20.481933 18.33900 18.39207 18.54763 18.08564 17.58892 SDSS
J134721.80+270724.9 206.840860  27.123590 17.63263 17.29429 16.66750 15.99750 15.60038 SDSS
J135635.32+084841.7 209.147204   8.811589 17.55083 16.79989 16.05397 15.02661 14.38105 SDSS
J140035.94+540103.5 210.149783  54.017661 18.46534 17.87056 17.60574 16.57636 15.66259 SDSS
J141625.50+311605.3 214.106279  31.268139 20.06880 17.33338 15.86158 14.72545 14.07698 SDSS
J143547.87+373338.5 218.949460  37.560715 17.65061 17.13058 17.26980 16.99070 16.66848 SDSS
J145512.61+381034.2 223.802556  38.176169 16.44722 15.58067 14.64595 13.71179 13.16184 SDSS
J152425.21+504009.7 231.105050  50.669380 17.44551 17.31896 17.27040 16.60880 16.06239 SDSS
J153421.88+391550.0 233.591180  39.263898 18.21191 17.77114 17.43047 16.18694 15.41532 SDSS
J154846.00+405728.7 237.191683  40.957993 18.77902 18.33099 18.42005 18.17996 17.70554 SDSS
J162617.40+384029.9 246.572512  38.674986 17.33123 16.92644 16.71284 15.70462 15.10851 SDSS
J164933.24+141255.0 252.388530  14.215296 17.22548 16.50709 15.89105 14.78402 14.03665 SDSS
J170458.68+543211.5 256.244536  54.536552  0.00000  0.00000  0.00000  0.00000  0.00000    0
J214225.08+055510.5 325.604528   5.919609 17.18532 16.62185 15.99685 15.03866 14.44008 SDSS
J221102.56-002433.5 332.760685  -0.409327 18.65888 18.31344 17.94335 16.98250 16.40826 SDSS
J223257.13+014115.0 338.238075   1.687526 18.39607 18.09785 18.11160 17.83237 17.47876 SDSS
J223348.10+025012.4 338.450430   2.836786 18.65491 18.52486 18.40909 17.82276 17.31462 SDSS
J232004.01+270623.7 350.016732  27.106594 15.85178 16.10177 16.38710 16.15909 15.83364 SDSS


==> table3.dat <==
J002952.22+434205.8 2456266.01670   31.90   11.58   57.23   11.69 LAMOST
J002952.22+434205.8 2456266.03649   35.86   12.11   50.08   11.06 LAMOST
J004432.63+402635.2 2455886.07410  -34.50   15.34       -       - LAMOST
J005221.55+440335.4 2456206.22816    8.05   14.00       -       - LAMOST
J005221.55+440335.4 2456206.24664   21.90   15.67       -       - LAMOST
J005221.55+440335.4 2456207.14976       -       -   32.44   11.19 LAMOST
J005221.55+440335.4 2456207.16534   19.19   15.16   35.74   12.10 LAMOST
J005636.91+383332.6 2455913.98067   -0.61   11.73       -       - LAMOST
J005636.91+383332.6 2455914.00629    3.49   11.90       -       - LAMOST
J005601.44+400718.4 2455886.04888   -3.34   16.11       -       - LAMOST
J011447.51+254229.6 2456267.08049  -12.47   11.74       -       - LAMOST
J011447.51+254229.6 2453384.08100   11.70   16.00  -19.20   12.40   SDSS
J011447.51+254229.6 2453383.57560   34.10   28.30       -       -   SDSS
J011447.51+254229.6 2453383.59150   48.40   22.60       -       -   SDSS
J011447.51+254229.6 2453383.60910  -13.20   44.80       -       -   SDSS
J011447.51+254229.6 2453383.63140   -1.50   18.70       -       -   SDSS
J011447.51+254229.6 2453383.65080   27.80   20.90       -       -   SDSS
J011447.51+254229.6 2453384.57390   38.10   26.10       -       -   SDSS
J011447.51+254229.6 2453384.58630   13.60   20.50       -       -   SDSS
J014141.83+311852.9 2455918.00428       -       -   13.76   13.66 LAMOST
J031648.88+234947.1 2456225.20730   21.86   12.53       -       - LAMOST
J031648.88+234947.1 2456225.22585   34.61   14.05       -       - LAMOST
J032750.32+222618.9 2456225.21739  -43.56   18.30       -       - LAMOST
J032750.32+222618.9 2456225.23594  -31.38   15.35       -       - LAMOST
J033225.27+074718.0 2456207.25422       -       -  -11.58   13.71 LAMOST
J034953.33+331656.5 2456251.17525  -33.48   16.18       -       - LAMOST
J034953.33+331656.5 2456251.20076       -       -    2.41   14.71 LAMOST
J041642.32+321119.8 2456267.11423       -       -  -10.93   11.38 LAMOST
J041642.32+321119.8 2456267.13992       -       -   -5.91   11.69 LAMOST
J041642.32+321119.8 2456267.16535       -       -   -2.90   10.54 LAMOST
J052922.61+375448.6 2455977.02660       -       -  -15.69   12.31 LAMOST
J053051.47+381059.5 2455976.01943       -       -  -16.43   11.43 LAMOST
J060518.87+350702.3 2456213.37069       -       -  -20.39   12.08 LAMOST
J060518.87+350702.3 2456213.38744       -       -  -20.52   12.30 LAMOST
J063330.49+612326.7 2456321.09153  129.60   10.57  139.20   10.35 LAMOST
J063330.49+612326.7 2456321.10305  100.92   15.55  139.97   10.49 LAMOST
J063610.52+285816.7 2455895.34094    7.76   15.15       -       - LAMOST
J064156.65+422333.4 2455996.03529  -19.05   14.22       -       - LAMOST
J064156.65+422333.4 2455996.04594   -9.76   13.63       -       - LAMOST
J073128.30+264353.8 2455921.22393 -110.37   16.04       -       - LAMOST
J075721.08+323054.3 2456246.37716  -93.27   14.09  -89.55   10.91 LAMOST
J075721.08+323054.3 2456246.39284 -111.07   13.32  -93.18   11.35 LAMOST
J075721.07+323054.4 2452583.92840  -74.00   14.50  -62.60   10.50   SDSS
J075721.07+323054.4 2452583.90450  -76.60   14.70       -       -   SDSS
J075721.07+323054.4 2452583.91870  -79.50   14.90       -       -   SDSS
J075721.07+323054.4 2452583.93470  -76.60   14.70       -       -   SDSS
J075721.07+323054.4 2452583.95060  -78.40   14.70       -       -   SDSS
J075721.07+323054.4 2453759.60060  -73.30    4.10       -       -   SDSS
J075721.07+323054.4 2453759.69340  -64.80    4.30       -       -   SDSS
J075919.43+321948.1 2456246.37720  -46.81   11.92  -52.07   10.97 LAMOST
J075919.43+321948.1 2456246.39287  -62.85   17.15  -68.52   11.14 LAMOST
J075919.41+321948.4 2452583.92840    9.20   15.00    6.40   14.80   SDSS
J075919.41+321948.4 2452583.90440  -35.50   15.40       -       -   SDSS
J075919.41+321948.4 2452583.91870   -5.90   15.10       -       -   SDSS
J075919.41+321948.4 2452583.93460   28.20   15.20       -       -   SDSS
J075919.41+321948.4 2452583.95050   94.20   15.80       -       -   SDSS
J081934.63+024802.7 2455921.29196   54.47   11.75   20.11   11.10 LAMOST
J081934.63+024802.7 2455921.31756   51.63   10.92   22.98   12.29 LAMOST
J081959.21+060424.2 2455892.36031  204.24   10.45       -       - LAMOST
J081959.20+060424.2 2452963.00290   23.40   19.30       -       -   SDSS
J081959.20+060424.2 2452963.00280   65.90   26.70       -       -   SDSS
J081959.20+060424.2 2452963.01540   23.80   23.20       -       -   SDSS
J081959.20+060424.2 2454030.87930   26.40    5.80       -       -   SDSS
J081959.20+060424.2 2454055.83640   39.20    5.90       -       -   SDSS
J084006.40+143025.9 2455977.08861   22.23   12.24       -       - LAMOST
J084006.40+143025.9 2455977.11593   27.76   16.27   73.44   12.94 LAMOST
J084006.40+143025.9 2455977.14333   30.74   15.06       -       - LAMOST
J091012.25+260009.3 2455877.38514   19.34   16.17       -       - LAMOST
J091012.25+260009.3 2455877.39719   30.60   13.82       -       - LAMOST
J091400.20+300214.1 2455954.15212       -       -   29.67   14.28 LAMOST
J091400.20+300214.1 2455954.17110       -       -   33.81   13.22 LAMOST
J091400.20+300214.1 2455954.19360       -       -   32.97   11.89 LAMOST
J092047.95+284523.8 2455877.39817       -       -   50.56   14.80 LAMOST
J094912.76+192753.7 2456393.05207   17.90   10.40   16.73   10.49 LAMOST
J094912.76+192753.7 2456393.07047   10.48   10.40   17.23   11.53 LAMOST
J095245.73+182102.9 2456393.05217       -       -  -12.39   10.30 LAMOST
J095245.73+182102.9 2456393.07057       -       -  -15.06   10.18 LAMOST
J095824.31-020024.4 2456389.06805   41.48   10.15   52.71   10.40 LAMOST
J095824.31-020024.4 2456389.09400   21.66   10.32   28.84   10.42 LAMOST
J095824.31-020024.4 2456389.11942    5.35   10.33    6.04   10.41 LAMOST
J095824.31-020024.4 2456389.02184   64.87   10.17   88.62   10.51 LAMOST
J095824.31-020024.4 2456389.04030   55.93   10.26   70.68   10.36 LAMOST
J101500.33+304056.6 2455954.23850       -       -   15.95   11.61 LAMOST
J101500.33+304056.6 2455954.26445       -       -   22.19   11.62 LAMOST
J101500.33+304056.6 2455954.29096       -       -   27.85   14.96 LAMOST
J101616.82+310506.5 2455907.36245   -6.49   11.41    4.81   10.68 LAMOST
J101616.82+310506.5 2455907.38021   -8.42   12.68   -1.17   10.93 LAMOST
J101616.82+310506.5 2455959.26806  -10.93   11.93    8.13   10.61 LAMOST
J101616.82+310506.5 2455959.28352   -2.58   13.40  -11.09   11.27 LAMOST
J101616.82+310506.5 2455959.29898  -27.56   16.17   -9.01   12.78 LAMOST
J101616.82+310506.5 2455960.28681  -10.95   10.53   -4.61   10.39 LAMOST
J101616.82+310506.5 2455960.30358  -12.95   12.80    2.29   11.57 LAMOST
J101616.82+310506.5 2455960.31980  -16.62   14.25   -4.12   11.72 LAMOST
J101616.82+310506.5 2455978.16762    6.43   14.29   -3.79   11.79 LAMOST
J101616.82+310506.5 2455978.18459  -23.84   13.60    9.26   11.46 LAMOST
J101616.82+310506.5 2455978.21771   -2.68   12.26    4.24   12.38 LAMOST
J101732.00-020527.7 2456365.10869   -3.95   12.41   35.30   14.67 LAMOST
J101732.00-020527.7 2456365.13406   21.87   19.00   -4.44   19.34 LAMOST
J101732.00-020527.7 2456365.17942   22.68   17.42       -       - LAMOST
J104521.52+482823.3 2455915.38900  -16.07   12.84       -       - LAMOST
J104521.52+482823.3 2455915.41245   -2.36   12.60       -       - LAMOST
J105227.72+100337.6 2456392.09794  -46.80   13.59  -52.38   11.50 LAMOST
J105227.72+100337.6 2456392.11777       -       -  -47.99   13.16 LAMOST
J105227.72+100337.6 2454498.85970  -50.60   15.10       -       -   SDSS
J105227.72+100337.6 2454498.87390  -41.40   15.00       -       -   SDSS
J105227.72+100337.6 2454498.88990  -38.10   15.10       -       -   SDSS
J105405.22+283917.2 2455907.39673   19.09   12.74       -       - LAMOST
J105405.22+283917.2 2455907.42772   26.05   15.38       -       - LAMOST
J105405.25+283917.2 2455931.28801    7.81   12.85   15.28   11.82 LAMOST
J105405.25+283917.2 2455931.30309   36.03   11.26   15.05   10.68 LAMOST
J105405.25+283917.2 2455931.32028   22.48   11.11    5.62   11.35 LAMOST
J105405.21+283917.1 2453826.81030   30.00   15.00   32.40   10.40   SDSS
J105405.21+283917.1 2453826.79580   35.20   15.20       -       -   SDSS
J105405.21+283917.1 2453826.80860   35.20   15.10       -       -   SDSS
J105405.21+283917.1 2453826.82310   33.30   15.20       -       -   SDSS
J105405.21+283917.1 2454887.29060   33.70   14.80   25.10   10.10   SDSS
J105421.88+512254.1 2455915.37974   44.83   14.19       -       - LAMOST
J105421.88+512254.1 2455915.40319   18.61   10.92       -       - LAMOST
J105421.97+512254.2 2452669.86350   31.90   14.50   31.50   10.80   SDSS
J105421.97+512254.2 2452669.86350   34.80   10.50       -       -   SDSS
J105421.97+512254.2 2453759.62490  -60.80    4.20       -       -   SDSS
J105421.97+512254.2 2453759.71570  -42.90    4.30       -       -   SDSS
J105421.97+512254.2 2452345.31580  -54.60   14.70  -67.60   10.70   SDSS
J110827.45+303031.2 2455932.30589  -70.83   15.97       -       - LAMOST
J112512.36+290545.4 2456018.14299 -130.41   14.99       -       - LAMOST
J112512.29+290545.1 2453794.90240  -52.00   15.30  -41.10   10.80   SDSS
J112512.29+290545.1 2453794.88890  -64.80   17.40       -       -   SDSS
J112512.29+290545.1 2453794.90470  -50.60   15.60       -       -   SDSS
J112512.29+290545.1 2453794.91820  -46.90   16.70       -       -   SDSS
J113102.81+522645.3 2455976.26259       -       -   17.92   14.01 LAMOST
J113102.81+522645.3 2455976.29001   25.39   15.14       -       - LAMOST
J114732.48+591735.1 2455931.40159       -       - -107.94   11.58 LAMOST
J114732.25+593921.9 2455931.34848       -       - -111.71   13.88 LAMOST
J114732.25+593921.9 2455931.37388       -       - -124.22   11.63 LAMOST
J114732.25+593921.9 2455931.40159       -       - -132.25   11.10 LAMOST
J115026.28+302359.4 2455953.28498    0.86   30.85  -38.39   14.10 LAMOST
J115026.28+302359.4 2455953.29647   20.82   30.99       -       - LAMOST
J115026.28+302359.4 2455953.30819  -14.57   20.90       -       - LAMOST
J120537.15+525714.9 2456343.30567       -       -   34.50   15.69 LAMOST
J123236.96+502310.2 2455923.41028    8.13   12.46       -       - LAMOST
J124649.68+274001.0 2455953.33467       -       -   20.88   12.07 LAMOST
J124649.68+274001.0 2455953.34988       -       -   18.36   14.24 LAMOST
J124649.68+274001.0 2455953.36517       -       -   24.13   12.12 LAMOST
J124744.02+273352.7 2455953.33651    2.97   13.04   19.59   13.41 LAMOST
J124744.02+273352.7 2455953.35172    7.31   11.11   22.09   17.21 LAMOST
J124744.02+273352.7 2455953.36701    6.24   12.16   11.21   10.67 LAMOST
J131606.91+464359.4 2456394.22045       -       -  -47.91   13.90 LAMOST
J131606.91+464359.4 2456394.24579  -86.29   13.06  -78.53   11.88 LAMOST
J132901.26+600204.4 2455960.35611       -       -   34.66   12.40 LAMOST
J133146.44+183225.2 2456308.35629  -39.81   12.56       -       - LAMOST
J133146.44+183225.2 2454230.72620   -3.30   16.20       -       -   SDSS
J133146.44+183225.2 2454230.74160  -19.80   16.70       -       -   SDSS
J133146.44+183225.2 2454230.75580  -11.40   18.80       -       -   SDSS
J134721.80+270724.9 2456316.40355 -151.81   11.78       -       - LAMOST
J134721.80+270724.9 2453848.74920  -22.00   14.80  -21.90   12.70   SDSS
J134721.80+270724.9 2454615.20860  -13.60   14.60  -23.80   13.80   SDSS
J134721.80+270724.9 2454613.73850  -23.00   13.20       -       -   SDSS
J134721.80+270724.9 2454613.75780  -23.00   12.70       -       -   SDSS
J134721.80+270724.9 2454613.78240  -11.00   14.00       -       -   SDSS
J134721.80+270724.9 2454613.80000  -10.40   12.50       -       -   SDSS
J134721.80+270724.9 2454613.81780  -25.50   13.50       -       -   SDSS
J134721.80+270724.9 2454616.65710   -5.90   14.50       -       -   SDSS
J134721.80+270724.9 2454616.67770  -10.70   12.80       -       -   SDSS
J134721.80+270724.9 2453848.73480  -22.30   18.20       -       -   SDSS
J134721.80+270724.9 2453848.74690  -27.50   19.30       -       -   SDSS
J134721.80+270724.9 2453848.76370  -22.30   18.40       -       -   SDSS
J134721.80+270724.9 2454908.86040  -32.20   28.70       -       -   SDSS
J134721.80+270724.9 2454909.90470   22.00   24.30       -       -   SDSS
J135635.32+084841.7 2456062.18319       -       -   37.97   13.24 LAMOST
J140035.94+540103.5 2456417.15759   -6.94   10.82   -0.87   13.33 LAMOST
J140035.94+540103.5 2456417.18308  -24.16   10.71   10.82   12.38 LAMOST
J141625.50+311605.3 2455975.36698       -       -   15.70   12.10 LAMOST
J141625.50+311605.3 2455975.38232       -       -    2.68   11.65 LAMOST
J153421.88+391550.0 2456424.19124       -       -  -32.45   13.27 LAMOST
J153421.88+391550.0 2456424.21040       -       -  -17.60   12.74 LAMOST
J153421.88+391550.0 2456424.22884       -       -  -33.29   16.94 LAMOST
J162617.40+384029.9 2455999.36933  -24.51   12.86  -20.82   10.65 LAMOST
J162617.40+384029.9 2455999.38501  -26.78   11.69  -20.49   11.63 LAMOST
J162617.40+384029.9 2455999.40012  -30.61   10.91  -17.41   12.93 LAMOST
J164933.24+141255.0 2456395.29055  153.87   12.22  148.00   15.12 LAMOST
J164933.24+141255.0 2456395.31595  135.85   11.27  147.38   10.88 LAMOST
J164933.24+141255.0 2456395.34137   67.80   11.96   91.08   12.92 LAMOST
J170458.68+543211.5 2456397.30547       -       -  -42.86   12.78 LAMOST
J170458.68+543211.5 2456397.32467       -       -  -50.92   12.33 LAMOST
J214225.08+055510.5 2456204.07143   72.74   13.02  124.43   14.83 LAMOST
J214225.08+055510.5 2456204.08386   70.32   14.28  129.85   17.37 LAMOST
J221102.56-002433.5 2455858.99561       -       - -135.28   13.49 LAMOST
J223348.10+025012.4 2456219.99873       -       -  -29.94   21.25 LAMOST
J232004.01+270623.7 2455878.01295 -103.83   13.27       -       - LAMOST

